Faulty Successive Cancellation Decoding of Polar Codes for the Binary Erasure Channel

In this paper, faulty successive cancellation decoding of polar codes for the binary erasure channel is studied. To this end, a simple erasure-based fault model is introduced to represent errors in the decoder and it is shown that, under this model, polarization does not happen, meaning that fully reliable communication is not possible at any rate. Furthermore, a lower bound on the frame error rate of polar codes under faulty SC decoding is provided, which is then used, along with a well-known upper bound, in order to choose a blocklength that minimizes the erasure probability under faulty decoding. Finally, an unequal error protection scheme that can re-enable asymptotically erasure-free transmission at a small rate loss and by protecting only a constant fraction of the decoder is proposed. The same scheme is also shown to significantly improve the finite-length performance of the faulty successive cancellation decoder by protecting as little as 1.5% of the decoder.

==> fig/data/FER_n10_stageProt0.dat <==
   9.7656250000000000e-04   1.0000010000009999e-06
   2.5976562500000001e-02   2.7000027000029419e-05
   5.0976562500000003e-02   5.2000052002520871e-05
   7.5976562500000011e-02   7.8000163324667645e-05
   1.0097656250000001e-01   1.0300051554073090e-04
   1.2597656250000000e-01   1.2900638701165604e-04
   1.5097656250000002e-01   1.5951736080665427e-04
   1.7597656250000002e-01   2.3429892693155210e-04
   2.0097656250000001e-01   3.1229991690879492e-04
   2.2597656250000001e-01   4.0302873077092543e-04
   2.5097656250000000e-01   5.8633322229846628e-04
   2.7597656250000002e-01   9.2586414209262552e-04
   3.0097656250000004e-01   1.9148621761025495e-03
   3.2597656250000001e-01   8.6962637997040747e-03
   3.5097656250000003e-01   4.0719085028392499e-02
   3.7597656250000000e-01   1.9821390584962070e-01
   4.0097656250000002e-01   7.3285532436648815e-01
   4.2597656250000004e-01   2.1514801715475325e+00
   4.5097656250000001e-01   5.4056823119785093e+00
   4.7597656250000003e-01   1.1664162585109295e+01
   5.0097656250000000e-01   2.2553747493531766e+01
   5.2597656250000013e-01   3.8014744277272122e+01
   5.5097656250000004e-01   5.7049985731517040e+01
   5.7597656250000007e-01   7.9991452344854139e+01
   6.0097656250000009e-01   1.0366336858494583e+02
   6.2597656250000000e-01   1.2918085369950049e+02
   6.5097656250000013e-01   1.5504010261938095e+02
   6.7597656250000004e-01   1.8001167937798715e+02
   7.0097656250000007e-01   2.0600584110528644e+02
   7.2597656250000009e-01   2.3100519588618519e+02
   7.5097656250000011e-01   2.5700512502882486e+02
   7.7597656250000013e-01   2.8300512014098905e+02
   8.0097656250000004e-01   3.0800511997868767e+02
   8.2597656250000007e-01   3.3400511997696663e+02
   8.5097656250000009e-01   3.5900511997696020e+02
   8.7597656250000011e-01   3.8500511997696020e+02
   9.0097656250000013e-01   4.1100511997696020e+02
   9.2597656250000004e-01   4.3600511997696020e+02
   9.5097656250000007e-01   4.6200511997696020e+02
   9.7597656250000009e-01   4.8700511997696020e+02


==> fig/data/FER_n10_stageProt1.dat <==
   9.7656250000000000e-04   1.0000020000029999e-12
   2.5976562500000001e-02   2.7000056427756967e-11
   5.0976562500000003e-02   5.2002572874719096e-11
   7.5976562500000011e-02   1.6332483097639461e-10
   1.0097656250000001e-01   5.1554124644933968e-10
   1.2597656250000000e-01   6.3870180430383408e-09
   1.5097656250000002e-01   4.5173653240194955e-06
   1.7597656250000002e-01   5.4298981230533289e-05
   2.0097656250000001e-01   1.0630002320881808e-04
   2.2597656250000001e-01   1.7202890279982829e-04
   2.5097656250000000e-01   3.2933355163201818e-04
   2.7597656250000002e-01   6.4286478495741086e-04
   3.0097656250000004e-01   1.6068637829663331e-03
   3.2597656250000001e-01   8.3622721619762367e-03
   3.5097656250000003e-01   4.0360125388517888e-02
   3.7597656250000000e-01   1.9782910367872439e-01
   4.0097656250000002e-01   7.3244505681154493e-01
   4.2597656250000004e-01   2.1510463225938556e+00
   4.5097656250000001e-01   5.4052257172042264e+00
   4.7597656250000003e-01   1.1663687248796542e+01
   5.0097656250000000e-01   2.2553257046788815e+01
   5.2597656250000013e-01   3.8014243291515399e+01
   5.5097656250000004e-01   5.7049478780995813e+01
   5.7597656250000007e-01   7.9990942335796490e+01
   6.0097656250000009e-01   1.0366285724780312e+02
   6.2597656250000000e-01   1.2918034187984233e+02
   6.5097656250000013e-01   1.5503959065897169e+02
   6.7597656250000004e-01   1.8001116738915456e+02
   7.0097656250000007e-01   2.0600532911061555e+02
   7.2597656250000009e-01   2.3100468389086919e+02
   7.5097656250000011e-01   2.5700461303343798e+02
   7.7597656250000013e-01   2.8300460814559722e+02
   8.0097656250000004e-01   3.0800460798329567e+02
   8.2597656250000007e-01   3.3400460798157462e+02
   8.5097656250000009e-01   3.5900460798156820e+02
   8.7597656250000011e-01   3.8500460798156820e+02
   9.0097656250000013e-01   4.1100460798156820e+02
   9.2597656250000004e-01   4.3600460798156820e+02
   9.5097656250000007e-01   4.6200460798156820e+02
   9.7597656250000009e-01   4.8700460798156820e+02


==> fig/data/FER_n10_stageProt2.dat <==
   9.7656250000000000e-04   1.0000040000099997e-24
   2.5976562500000001e-02   2.9857922515243910e-23
   5.0976562500000003e-02   2.1549025195616341e-19
   7.5976562500000011e-02   2.1683079652874500e-11
   1.0097656250000001e-01   8.8110855025840647e-11
   1.2597656250000000e-01   2.2679363576529516e-10
   1.5097656250000002e-01   9.2449569546107400e-10
   1.7597656250000002e-01   6.9268355286397195e-09
   2.0097656250000001e-01   5.4750634073963613e-07
   2.2597656250000001e-01   3.3009205878643047e-05
   2.5097656250000000e-01   1.3918902846284017e-04
   2.7597656250000002e-01   4.1278678249478701e-04
   3.0097656250000004e-01   1.3446835548620085e-03
   3.2597656250000001e-01   8.0697731975164118e-03
   3.5097656250000003e-01   4.0048581106670103e-02
   3.7597656250000000e-01   1.9748066517420049e-01
   4.0097656250000002e-01   7.3206985203793007e-01
   4.2597656250000004e-01   2.1506378450234105e+00
   4.5097656250000001e-01   5.4047924683040440e+00
   4.7597656250000003e-01   1.1663227370835941e+01
   5.0097656250000000e-01   2.2552777372272093e+01
   5.2597656250000013e-01   3.8013747024515972e+01
   5.5097656250000004e-01   5.7048974246481251e+01
   5.7597656250000007e-01   7.9990433129437889e+01
   6.0097656250000009e-01   1.0366234621593640e+02
   6.2597656250000000e-01   1.2917983012016859e+02
   6.5097656250000013e-01   1.5503907871711772e+02
   6.7597656250000004e-01   1.8001065540248064e+02
   7.0097656250000007e-01   2.0600481711577075e+02
   7.2597656250000009e-01   2.3100417189506501e+02
   7.5097656250000011e-01   2.5700410103754098e+02
   7.7597656250000013e-01   2.8300409614969334e+02
   8.0097656250000004e-01   3.0800409598739139e+02
   8.2597656250000007e-01   3.3400409598567035e+02
   8.5097656250000009e-01   3.5900409598566392e+02
   8.7597656250000011e-01   3.8500409598566392e+02
   9.0097656250000013e-01   4.1100409598566392e+02
   9.2597656250000004e-01   4.3600409598566392e+02
   9.5097656250000007e-01   4.6200409598566392e+02
   9.7597656250000009e-01   4.8700409598566392e+02


==> fig/data/FER_n10_stageProt3.dat <==
   9.7656250000000000e-04   1.0000080000360076e-48
   2.5976562500000001e-02   3.7759007429086521e-27
   5.0976562500000003e-02   8.3892126117168605e-23
   7.5976562500000011e-02   5.8712347069862380e-21
   1.0097656250000001e-01   2.3839119315635816e-15
   1.2597656250000000e-01   2.0524261946615400e-11
   1.5097656250000002e-01   2.0922795664336138e-10
   1.7597656250000002e-01   1.0233319983154302e-09
   2.0097656250000001e-01   1.3559759901932471e-08
   2.2597656250000001e-01   1.1256918370770533e-06
   2.5097656250000000e-01   3.0417927505936631e-05
   2.7597656250000002e-01   2.4568403229334527e-04
   3.0097656250000004e-01   1.1323463264783986e-03
   3.2597656250000001e-01   7.8326380676796044e-03
   3.5097656250000003e-01   3.9789800927845273e-02
   3.7597656250000000e-01   1.9717927391253035e-01
   4.0097656250000002e-01   7.3173818243724020e-01
   4.2597656250000004e-01   2.1502642740865356e+00
   4.5097656250000001e-01   5.4043899897751553e+00
   4.7597656250000003e-01   1.1662787808852265e+01
   5.0097656250000000e-01   2.2552311009879109e+01
   5.2597656250000013e-01   3.8013257635822178e+01
   5.5097656250000004e-01   5.7048472987326051e+01
   5.7597656250000007e-01   7.9989925131655795e+01
   6.0097656250000009e-01   1.0366183562318417e+02
   6.2597656250000000e-01   1.2917931849047332e+02
   6.5097656250000013e-01   1.5503856680209819e+02
   6.7597656250000004e-01   1.8001014342019494e+02
   7.0097656250000007e-01   2.0600430512086993e+02
   7.2597656250000009e-01   2.3100365989878665e+02
   7.5097656250000011e-01   2.5700358904113608e+02
   7.7597656250000013e-01   2.8300358415327776e+02
   8.0097656250000004e-01   3.0800358399097547e+02
   8.2597656250000007e-01   3.3400358398925442e+02
   8.5097656250000009e-01   3.5900358398924800e+02
   8.7597656250000011e-01   3.8500358398924800e+02
   9.0097656250000013e-01   4.1100358398924800e+02
   9.2597656250000004e-01   4.3600358398924800e+02
   9.5097656250000007e-01   4.6200358398924800e+02
   9.7597656250000009e-01   4.8700358398924800e+02


==> fig/data/FER_n10_stageProt4.dat <==
   9.7656250000000000e-04   1.0000160085737935e-96
   2.5976562500000001e-02   8.7689782206998361e-46
   5.0976562500000003e-02   2.2773916729120089e-29
   7.5976562500000011e-02   1.3372814809037498e-22
   1.0097656250000001e-01   2.5468429301819790e-20
   1.2597656250000000e-01   8.7921843466307617e-15
   1.5097656250000002e-01   3.7264717370484941e-12
   1.7597656250000002e-01   2.8512274468840351e-10
   2.0097656250000001e-01   5.0093689669304421e-09
   2.2597656250000001e-01   3.1461766676502306e-07
   2.5097656250000000e-01   1.0029802850601320e-05
   2.7597656250000002e-01   1.4953648190981546e-04
   3.0097656250000004e-01   9.7187643261359565e-04
   3.2597656250000001e-01   7.6629276817063718e-03
   3.5097656250000003e-01   3.9586425093548656e-02
   3.7597656250000000e-01   1.9693101708083063e-01
   4.0097656250000002e-01   7.3145579760106150e-01
   4.2597656250000004e-01   2.1499317583945019e+00
   4.5097656250000001e-01   5.4040254670923096e+00
   4.7597656250000003e-01   1.1662376758407985e+01
   5.0097656250000000e-01   2.2551863561065783e+01
   5.2597656250000013e-01   3.8012777773059213e+01
   5.5097656250000004e-01   5.7047975757381764e+01
   5.7597656250000007e-01   7.9989418935708358e+01
   6.0097656250000009e-01   1.0366132572045413e+02
   6.2597656250000000e-01   1.2917880702326318e+02
   6.5097656250000013e-01   1.5503805492315504e+02
   6.7597656250000004e-01   1.8000963144463719e+02
   7.0097656250000007e-01   2.0600379312616724e+02
   7.2597656250000009e-01   2.3100314790206247e+02
   7.5097656250000011e-01   2.5700307704422471e+02
   7.7597656250000013e-01   2.8300307215635070e+02
   8.0097656250000004e-01   3.0800307199404779e+02
   8.2597656250000007e-01   3.3400307199232674e+02
   8.5097656250000009e-01   3.5900307199232032e+02
   8.7597656250000011e-01   3.8500307199232032e+02
   9.0097656250000013e-01   4.1100307199232032e+02
   9.2597656250000004e-01   4.3600307199232032e+02
   9.5097656250000007e-01   4.6200307199232032e+02
   9.7597656250000009e-01   4.8700307199232032e+02


==> fig/data/FER_n10_stageProt5.dat <==
   9.7656250000000000e-04  1.0085033838861419e-192
   2.5976562500000001e-02   1.4836355116076788e-54
   5.0976562500000003e-02   1.4270453409357158e-33
   7.5976562500000011e-02   8.6560337210349946e-28
   1.0097656250000001e-01   1.8010539078988520e-21
   1.2597656250000000e-01   6.0933486303203658e-16
   1.5097656250000002e-01   1.9443205522234546e-13
   1.7597656250000002e-01   3.1748528882323455e-11
   2.0097656250000001e-01   3.0564108839987970e-09
   2.2597656250000001e-01   2.4807893179828601e-07
   2.5097656250000000e-01   7.1338511078188117e-06
   2.7597656250000002e-01   1.0336879425485637e-04
   3.0097656250000004e-01   8.7530406462256168e-04
   3.2597656250000001e-01   7.5647208180425751e-03
   3.5097656250000003e-01   3.9438445693097436e-02
   3.7597656250000000e-01   1.9674591401227237e-01
   4.0097656250000002e-01   7.3123783469732895e-01
   4.2597656250000004e-01   2.1496494609596826e+00
   4.5097656250000001e-01   5.4037106596606916e+00
   4.7597656250000003e-01   1.1662002608194239e+01
   5.0097656250000000e-01   2.2551437972485328e+01
   5.2597656250000013e-01   3.8012310842124258e+01
   5.5097656250000004e-01   5.7047484846887166e+01
   5.7597656250000007e-01   7.9988915623672824e+01
   6.0097656250000009e-01   1.0366081644722036e+02
   6.2597656250000000e-01   1.2917829581298679e+02
   6.5097656250000013e-01   1.5503754311483814e+02
   6.7597656250000004e-01   1.8000911947807447e+02
   7.0097656250000007e-01   2.0600328113194439e+02
   7.2597656250000009e-01   2.3100263590493682e+02
   7.5097656250000011e-01   2.5700256504681028e+02
   7.7597656250000013e-01   2.8300256015891136e+02
   8.0097656250000004e-01   3.0800255999660749e+02
   8.2597656250000007e-01   3.3400255999488644e+02
   8.5097656250000009e-01   3.5900255999488002e+02
   8.7597656250000011e-01   3.8500255999488002e+02
   9.0097656250000013e-01   4.1100255999488002e+02
   9.2597656250000004e-01   4.3600255999488002e+02
   9.5097656250000007e-01   4.6200255999488002e+02
   9.7597656250000009e-01   4.8700255999488002e+02


==> fig/data/FER_n10_stageProtn.dat <==
   9.7656250000000000e-04  5.5626846462680035e-309
   2.5976562500000001e-02   2.4629224742957895e-67
   5.0976562500000003e-02   1.9329800835931365e-36
   7.5976562500000011e-02   4.0569396162479704e-30
   1.0097656250000001e-01   2.0979133549948838e-22
   1.2597656250000000e-01   9.1371559288513490e-17
   1.5097656250000002e-01   7.1438796378678212e-14
   1.7597656250000002e-01   1.0250099149538680e-11
   2.0097656250000001e-01   2.5546833039468186e-09
   2.2597656250000001e-01   2.1579235409778844e-07
   2.5097656250000000e-01   6.3307134328774692e-06
   2.7597656250000002e-01   9.3055917404188718e-05
   3.0097656250000004e-01   8.4233972898044968e-04
   3.2597656250000001e-01   7.5287846867951088e-03
   3.5097656250000003e-01   3.9266491216871882e-02
   3.7597656250000000e-01   1.9650844821666780e-01
   4.0097656250000002e-01   7.3089649984603333e-01
   4.2597656250000004e-01   2.1491048850468664e+00
   4.5097656250000001e-01   5.4029226374881691e+00
   4.7597656250000003e-01   1.1660859945586777e+01
   5.0097656250000000e-01   2.2549776979994640e+01
   5.2597656250000013e-01   3.8010276717316529e+01
   5.5097656250000004e-01   5.7045191553544697e+01
   5.7597656250000007e-01   7.9986469972771019e+01
   6.0097656250000009e-01   1.0365829796309552e+02
   6.2597656250000000e-01   1.2917574778268317e+02
   6.5097656250000013e-01   1.5503498591211832e+02
   6.7597656250000004e-01   1.8000655999659324e+02
   7.0097656250000007e-01   2.0600072119463900e+02
   7.2597656250000009e-01   2.3100007591655748e+02
   7.5097656250000011e-01   2.5700000505240763e+02
   7.7597656250000013e-01   2.8300000016404817e+02
   8.0097656250000004e-01   3.0800000000172821e+02
   8.2597656250000007e-01   3.3400000000000705e+02
   8.5097656250000009e-01   3.5900000000000063e+02
   8.7597656250000011e-01   3.8500000000000063e+02
   9.0097656250000013e-01   4.1100000000000063e+02
   9.2597656250000004e-01   4.3600000000000063e+02
   9.5097656250000007e-01   4.6200000000000063e+02
   9.7597656250000009e-01   4.8700000000000063e+02


==> fig/data/MC_N1024_1e-6.dat <==
5.0000000000000003e-02 0.052000000000000e-03
7.3684210526315796e-02 0.076700000000000e-03
9.7368421052631576e-02 0.101648215651975e-03
1.2105263157894737e-01 0.122433892737870e-03
1.4473684210526316e-01 0.144133506831640e-03
1.6842105263157894e-01 0.223360766502675e-03
1.9210526315789472e-01 0.285391548642992e-03
2.1578947368421053e-01 0.380273104538217e-03
2.3947368421052634e-01 0.496180157060867e-03
2.6315789473684209e-01 0.737750936759252e-03
2.8684210526315790e-01 0.001200000000000
3.1052631578947371e-01 0.003090000000000
3.3421052631578946e-01 0.015000000000000
3.5789473684210527e-01 0.060440000000000
3.8157894736842102e-01 0.219500000000000
4.0526315789473683e-01 0.524100000000000
4.2894736842105263e-01 0.84400000000000
4.5263157894736844e-01 0.973600000000000
4.7631578947368419e-01 0.998700000000000
5.0000000000000000e-01 1.000000000000000

==> fig/data/MC_N256_1e-6.dat <==
5.0000000000000003e-02 0.012700000000000e-03
7.3684210526315796e-02 0.019600000000000e-03
9.7368421052631576e-02 0.024300000000000e-03
1.2105263157894737e-01 0.036100000000000e-03
1.4473684210526316e-01 0.060300000000000e-03
1.6842105263157894e-01 0.080900000000000e-03
1.9210526315789472e-01 0.134118966473880e-03
2.1578947368421053e-01 0.301589463895511e-03
2.3947368421052634e-01 0.001800000000000
2.6315789473684209e-01 0.006400000000000
2.8684210526315790e-01 0.017300000000000
3.1052631578947371e-01 0.046600000000000
3.3421052631578946e-01 0.106700000000000
3.5789473684210527e-01 0.206500000000000
3.8157894736842102e-01 0.391900000000000
4.0526315789473683e-01 0.582300000000000
4.2894736842105263e-01 0.782900000000000
4.5263157894736844e-01 0.912400000000000
4.7631578947368419e-01 0.967900000000000
5.0000000000000000e-01 0.992500000000000

==> fig/data/MC_N4096_1e-6.dat <==
5.0000000000000003e-02 0.000212000000000
7.3684210526315796e-02 0.000316000000000
9.7368421052631576e-02 0.000379000000000
1.2105263157894737e-01 0.000479000000000
1.4473684210526316e-01 0.000583000000000
1.6842105263157894e-01 0.000663000000000
1.9210526315789472e-01 0.000923000000000
2.1578947368421053e-01 0.001171924898365
2.3947368421052634e-01 0.001433673257263
2.6315789473684209e-01 0.001772669338670
2.8684210526315790e-01 0.002316353688677
3.1052631578947371e-01 0.002950000000000
3.3421052631578946e-01 0.004090000000000
3.5789473684210527e-01 0.007960000000000
3.8157894736842102e-01 0.034740000000000
4.0526315789473683e-01 0.221900000000000
4.2894736842105263e-01 0.723000000000000
4.5263157894736844e-01 0.990000000000000
4.7631578947368419e-01 1
5.0000000000000000e-01 1

==> fig/data/UB_LB_R0.1250_1e-04.dat <==
   4.0000000000000000e+00   8.2437584316873910e-03   8.2267820003499303e-03
   5.0000000000000000e+00   9.1868087465697234e-04   9.1679520806354305e-04
   6.0000000000000000e+00   1.3708348140927249e-03   1.3698064347704951e-03
   7.0000000000000000e+00   1.8480720983496896e-03   1.8464426846807806e-03
   8.0000000000000000e+00   3.2217922253042343e-03   3.2167618780526808e-03
   9.0000000000000000e+00   6.4091755804704734e-03   6.3889574420896433e-03
   1.0000000000000000e+01   1.2806409293016238e-02   1.2725047807757978e-02
   1.1000000000000000e+01   2.5608943470834467e-02   2.5282315372095156e-02
   1.2000000000000000e+01   5.1215750743205009e-02   4.9906785755376472e-02


==> fig/data/UB_LB_R0.1250_1e-06.dat <==
   4.0000000000000000e+00   7.8168125008437426e-03   7.8015368627713660e-03
   5.0000000000000000e+00   3.1246047800916732e-04   3.1090634762560490e-04
   6.0000000000000000e+00   1.7940617922341997e-04   1.7932912369508026e-04
   7.0000000000000000e+00   2.5100615532295256e-05   2.5100012029159604e-05
   8.0000000000000000e+00   3.9936953671381366e-05   3.9935533963012955e-05
   9.0000000000000000e+00   6.4835909509028297e-05   6.4833826041923347e-05
   1.0000000000000000e+01   1.2800542577891548e-04   1.2799729708468891e-04
   1.1000000000000000e+01   2.5600220578178042e-04   2.5596956521924558e-04
   1.2000000000000000e+01   5.1200199150553034e-04   5.1187117448783348e-04


==> fig/data/UB_LB_R0.1875_1e-04.dat <==
   4.0000000000000000e+00   2.3086969332257429e-02   2.2110919018148913e-02
   5.0000000000000000e+00   1.2534162949509231e-02   1.2393469508655271e-02
   6.0000000000000000e+00   4.2816579562482138e-03   4.2457945681235463e-03
   7.0000000000000000e+00   5.0832688409768369e-03   5.0657246692032872e-03
   8.0000000000000000e+00   7.1744864171571134e-03   7.1486597469075652e-03
   9.0000000000000000e+00   1.2849495477916391e-02   1.2765554211764988e-02
   1.0000000000000000e+01   2.2502700229667959e-02   2.2248983330744532e-02
   1.1000000000000000e+01   4.0167375194314084e-02   3.9360100112609903e-02
   1.2000000000000000e+01   7.7326932452866107e-02   7.4340990014590574e-02


==> fig/data/UB_LB_R0.1875_1e-06.dat <==
   4.0000000000000000e+00   2.2482303004035736e-02   2.1520852980184944e-02
   5.0000000000000000e+00   1.1679784503786999e-02   1.1548693702209619e-02
   6.0000000000000000e+00   1.8285257948701824e-03   1.8006911045045904e-03
   7.0000000000000000e+00   6.3128154908162200e-04   6.3005844611651685e-04
   8.0000000000000000e+00   1.1019711279470282e-04   1.1018466978289734e-04
   9.0000000000000000e+00   1.5591083564356830e-04   1.5589593084831558e-04
   1.0000000000000000e+01   2.7029901927121038e-04   2.7026205064110140e-04
   1.1000000000000000e+01   4.6958563980598343e-04   4.6947423044148816e-04
   1.2000000000000000e+01   8.3071986465724896e-04   8.3037121532602079e-04


==> fig/data/UB_LB_R0.2500_1e-04.dat <==
   4.0000000000000000e+00   5.9907179933358271e-02   5.4821938074144851e-02
   5.0000000000000000e+00   5.8384803345500669e-02   5.4070743613260676e-02
   6.0000000000000000e+00   3.0002396279323010e-02   2.8181799151201316e-02
   7.0000000000000000e+00   1.7109801756726776e-02   1.6780309092927579e-02
   8.0000000000000000e+00   1.7482891913757636e-02   1.7285037449206179e-02
   9.0000000000000000e+00   2.4096672480956663e-02   2.3774881095811346e-02
   1.0000000000000000e+01   4.1836955270124772e-02   4.0962638860523905e-02
   1.1000000000000000e+01   7.8399508429237263e-02   7.5327736071651774e-02
   1.2000000000000000e+01   1.4738764229102000e-01   1.3652877068102007e-01


==> fig/data/UB_LB_R0.2500_1e-06.dat <==
   4.0000000000000000e+00   5.9120493697429416e-02   5.4084597250277727e-02
   5.0000000000000000e+00   5.6337885069243296e-02   5.2141559467426372e-02
   6.0000000000000000e+00   2.6734347888793711e-02   2.5019762295468789e-02
   7.0000000000000000e+00   8.8688254388678608e-03   8.6514328954782477e-03
   8.0000000000000000e+00   2.5297418828973128e-03   2.5110582540835572e-03
   9.0000000000000000e+00   4.9923135372952022e-04   4.9881616437242259e-04
   1.0000000000000000e+01   5.7869663626335262e-04   5.7850687246491293e-04
   1.1000000000000000e+01   8.7145522479150229e-04   8.7105165507372429e-04
   1.2000000000000000e+01   1.5987289176194631e-03   1.5974485001151385e-03


==> fig/data/UB_LB_n10.dat <==
   5.0000000000000003e-02   5.2000052002520871e-05   5.1998725999868742e-05
   7.3684210526315796e-02   7.6000145324697023e-05   7.5997295313797624e-05
   9.7368421052631576e-02   1.0000040200020718e-04   9.9995451960399574e-05
   1.2105263157894737e-01   1.2400277750053608e-04   1.2399515115802830e-04
   1.4473684210526316e-01   1.4996380533114742e-04   1.4995258056191524e-04
   1.6842105263157894e-01   2.1329893368181744e-04   2.1327566211935494e-04
   1.9210526315789472e-01   2.8529909644481067e-04   2.8525798330682829e-04
   2.1578947368421053e-01   3.5857863202590684e-04   3.5851164953091511e-04
   2.3947368421052634e-01   5.0802858221898266e-04   5.0787838530684591e-04
   2.6315789473684209e-01   7.2514097786843205e-04   7.2472996464659494e-04
   2.8684210526315790e-01   1.2004150678421731e-03   1.1989303649631031e-03
   3.1052631578947371e-01   3.1816041532178583e-03   3.1647447029058500e-03
   3.3421052631578946e-01   1.5469778890510009e-02   1.5070492687855458e-02
   3.5789473684210527e-01   6.5116060405977574e-02   6.0217144394845434e-02
   3.8157894736842102e-01   2.7251702026784458e-01   2.0461470853276492e-01
   4.0526315789473683e-01   8.9386230760999330e-01   2.7251686451890156e-01
   4.2894736842105263e-01   1.0000000000000000e+00   8.8555016307561560e-02
   4.5263157894736844e-01   1.0000000000000000e+00   1.9304798448713539e-01
   4.7631578947368419e-01   1.0000000000000000e+00   3.3806070093132168e-01
   5.0000000000000000e-01   1.0000000000000000e+00   4.9814154252134168e-01


==> fig/data/UB_LB_n12.dat <==
   5.0000000000000003e-02   2.0500020500102489e-04   2.0497929495920467e-04
   7.3684210526315796e-02   3.0200030205550032e-04   3.0195485096458157e-04
   9.7368421052631576e-02   3.9900084538488102e-04   3.9892144404841739e-04
   1.2105263157894737e-01   4.9600172594501453e-04   4.9587896509066998e-04
   1.4473684210526316e-01   5.9300642159017876e-04   5.9283088978797597e-04
   1.6842105263157894e-01   6.9023985711159387e-04   6.9000198470526609e-04
   1.9210526315789472e-01   8.8771984565722982e-04   8.8732230631052584e-04
   2.1578947368421053e-01   1.1787197487528377e-03   1.1780219790448996e-03
   2.3947368421052634e-01   1.4697212282660450e-03   1.4686385448552848e-03
   2.6315789473684209e-01   1.7630327277936273e-03   1.7614727657415982e-03
   2.8684210526315790e-01   2.3467867476378444e-03   2.3439424134375142e-03
   3.1052631578947371e-01   3.0348822421083321e-03   3.0301413179298926e-03
   3.3421052631578946e-01   4.4091735225722907e-03   4.3987196474504922e-03
   3.5789473684210527e-01   8.4171570197665701e-03   8.3724348820260648e-03
   3.8157894736842102e-01   3.5839899238108534e-02   3.4685791674552414e-02
   4.0526315789473683e-01   2.6702613013131954e-01   2.1118643487084793e-01
   4.2894736842105263e-01   1.0000000000000000e+00   2.5240551582481976e-02
   4.5263157894736844e-01   1.0000000000000000e+00   9.7415933421278439e-02
   4.7631578947368419e-01   1.0000000000000000e+00   2.5941474674396925e-01
   5.0000000000000000e-01   1.0000000000000000e+00   4.9817753219337185e-01


==> fig/data/UB_LB_n8.dat <==
   5.0000000000000003e-02   1.3000023552725246e-05   1.2999945552442588e-05
   7.3684210526315796e-02   1.9000210937192746e-05   1.9000039933392186e-05
   9.7368421052631576e-02   2.5167108637327996e-05   2.5166803214286070e-05
   1.2105263157894737e-01   3.6936954666885367e-05   3.6935645769347072e-05
   1.4473684210526316e-01   5.7966836774746180e-05   5.7964513326900988e-05
   1.6842105263157894e-01   8.1990638811593148e-05   8.1981584351049902e-05
   1.9210526315789472e-01   1.3626753213286490e-04   1.3623056263347401e-04
   2.1578947368421053e-01   2.8861914886951545e-04   2.8825512721701542e-04
   2.3947368421052634e-01   1.6125145528083087e-03   1.6031868205164347e-03
   2.6315789473684209e-01   5.8164859381479228e-03   5.7214678405494782e-03
   2.8684210526315790e-01   1.7330891451969439e-02   1.6694504587328515e-02
   3.1052631578947371e-01   4.9257515915558527e-02   4.5230243875655426e-02
   3.3421052631578946e-01   1.2159290511840715e-01   1.0288362040220315e-01
   3.5789473684210527e-01   2.6196191809975844e-01   1.8680419986144559e-01
   3.8157894736842102e-01   5.9709201224842867e-01   2.7805463506765726e-01
   4.0526315789473683e-01   1.0000000000000000e+00   1.1777931890877401e-01
   4.2894736842105263e-01   1.0000000000000000e+00   1.8493737616622044e-01
   4.5263157894736844e-01   1.0000000000000000e+00   2.7982677156432217e-01
   4.7631578947368419e-01   1.0000000000000000e+00   3.6017077816138443e-01
   5.0000000000000000e-01   1.0000000000000000e+00   4.9165833459853842e-01


==> fig/data/UB_n10_noProt.dat <==
   9.7656250000000000e-04  5.5626846462680035e-309
   2.3437500000000000e-02   1.5794111830119947e-70
   4.5898437500000000e-02   1.6458350941668772e-37
   6.7382812500000000e-02   2.7686683225559666e-32
   8.9843750000000000e-02   7.9126785227562043e-27
   1.1230468750000000e-01   1.3612523375035325e-19
   1.3476562500000000e-01   1.5139706409445275e-15
   1.5625000000000000e-01   1.8937907204312766e-13
   1.7871093750000000e-01   1.9825413146115057e-11
   2.0117187500000000e-01   2.5546833039468186e-09
   2.2363281250000000e-01   1.6404797347320390e-07
   2.4511718750000000e-01   3.2262340361768613e-06
   2.6757812500000000e-01   3.6638015909756027e-05
   2.9003906250000000e-01   3.3630188603173746e-04
   3.1250000000000000e-01   2.4818539048205831e-03
   3.3398437500000000e-01   1.3292286416154115e-02
   3.5644531250000000e-01   5.6483133609171884e-02
   3.7890625000000000e-01   2.3154028714015121e-01
   4.0136718750000000e-01   7.3089649984603333e-01
   4.2285156250000000e-01   1.9068222125284591e+00
   4.4531250000000000e-01   4.3921584453203790e+00
   4.6777343750000000e-01   9.2535983086982920e+00
   4.9023437500000000e-01   1.7370084496800544e+01
   5.1171875000000000e-01   2.8507616411111705e+01
   5.3417968750000000e-01   4.3731891053262189e+01
   5.5664062500000000e-01   6.2097792520354375e+01
   5.7910156250000000e-01   8.2761059256660047e+01
   6.0058593750000000e-01   1.0365829796309552e+02
   6.2304687500000000e-01   1.2620764583755802e+02
   6.4550781250000000e-01   1.4905012343817299e+02
   6.6796875000000000e-01   1.7201157529371122e+02
   6.8945312500000000e-01   1.9400207567406736e+02
   7.1191406250000000e-01   2.1700028264708001e+02
   7.3437500000000000e-01   2.4000003006899524e+02
   7.5683593750000000e-01   2.6300000257767107e+02
   7.7832031250000000e-01   2.8500000011994348e+02
   8.0078125000000000e-01   3.0800000000172821e+02
   8.2324218750000000e-01   3.3100000000001290e+02
   8.4570312500000000e-01   3.5400000000000063e+02
   8.6718750000000000e-01   3.7600000000000063e+02
   8.8964843750000000e-01   3.9900000000000063e+02
   9.1210937500000000e-01   4.2200000000000063e+02
   9.3457031250000000e-01   4.4500000000000063e+02
   9.5605468750000000e-01   4.6700000000000063e+02
   9.7851562500000000e-01   4.9000000000000063e+02


==> fig/data/UB_n10_protn5.dat <==
   9.7656250000000000e-04  1.0085033838861419e-192
   2.3437500000000000e-02   2.6961174146897495e-58
   4.5898437500000000e-02   1.9460144972955214e-35
   6.7382812500000000e-02   7.5657373508649828e-30
   8.9843750000000000e-02   3.9525287727017892e-23
   1.1230468750000000e-01   1.4286458682511878e-19
   1.3476562500000000e-01   5.5407956850514026e-15
   1.5625000000000000e-01   4.6353210840151429e-13
   1.7871093750000000e-01   6.0656820545940781e-11
   2.0117187500000000e-01   3.0564108839987970e-09
   2.2363281250000000e-01   1.8416676635406828e-07
   2.4511718750000000e-01   3.6708983384528445e-06
   2.6757812500000000e-01   4.0591025191246216e-05
   2.9003906250000000e-01   3.6417814204082197e-04
   3.1250000000000000e-01   2.5157163243622930e-03
   3.3398437500000000e-01   1.3329731150095376e-02
   3.5644531250000000e-01   5.6658534410901754e-02
   3.7890625000000000e-01   2.3178378802652777e-01
   4.0136718750000000e-01   7.3123783469732895e-01
   4.2285156250000000e-01   1.9073476868347261e+00
   4.4531250000000000e-01   4.3928978539661347e+00
   4.6777343750000000e-01   9.2545971534108151e+00
   4.9023437500000000e-01   1.7371567198229666e+01
   5.1171875000000000e-01   2.8509435065878101e+01
   5.3417968750000000e-01   4.3733997154427819e+01
   5.5664062500000000e-01   6.2100119116850493e+01
   5.7910156250000000e-01   8.2763513693391303e+01
   6.0058593750000000e-01   1.0366081644722036e+02
   6.2304687500000000e-01   1.2621019187474265e+02
   6.4550781250000000e-01   1.4905267963135654e+02
   6.6796875000000000e-01   1.7201413429898662e+02
   6.8945312500000000e-01   1.9400463549215524e+02
   7.1191406250000000e-01   2.1700284261433023e+02
   7.3437500000000000e-01   2.4000259006101055e+02
   7.5683593750000000e-01   2.6300256257229660e+02
   7.7832031250000000e-01   2.8500256011481036e+02
   8.0078125000000000e-01   3.0800255999660749e+02
   8.2324218750000000e-01   3.3100255999489229e+02
   8.4570312500000000e-01   3.5400255999488002e+02
   8.6718750000000000e-01   3.7600255999488002e+02
   8.8964843750000000e-01   3.9900255999488002e+02
   9.1210937500000000e-01   4.2200255999488002e+02
   9.3457031250000000e-01   4.4500255999488002e+02
   9.5605468750000000e-01   4.6700255999488002e+02
   9.7851562500000000e-01   4.9000255999488002e+02


==> fig/data/UB_n12_noProt.dat <==
   2.4414062500000000e-04   0.0000000000000000e+00
   2.2460937500000000e-02  5.7265587553387634e-147
   4.4677734375000000e-02   1.5996835382560416e-96
   6.6894531250000000e-02   3.2623234172554091e-67
   8.9111328125000000e-02   4.4377210392006463e-55
   1.1132812500000000e-01   1.3337265243861341e-40
   1.3354492187500000e-01   4.3390797144419392e-32
   1.5576171875000000e-01   5.8825404329436348e-27
   1.7797851562500000e-01   1.8047629211472442e-22
   2.0019531250000000e-01   4.0428295587427176e-18
   2.2241210937500000e-01   1.7004337625683997e-14
   2.4462890625000000e-01   5.3746405334078976e-12
   2.6684570312500000e-01   6.7531811674599493e-10
   2.8906250000000000e-01   7.0074762736724423e-08
   3.1127929687500000e-01   3.9044631853921934e-06
   3.3349609375000000e-01   1.0996079821866171e-04
   3.5571289062500000e-01   1.6346199615964016e-03
   3.7792968750000000e-01   1.9693507160492955e-02
   4.0014648437500000e-01   1.6837685571353517e-01
   4.2236328125000000e-01   9.7097670968119498e-01
   4.4458007812500000e-01   4.3038150954015961e+00
   4.6679687500000000e-01   1.4916595003678948e+01
   4.8901367187500000e-01   3.9926614704197789e+01
   5.1147460937500000e-01   8.6187670454031803e+01
   5.3369140625000000e-01   1.5255699762789300e+02
   5.5590820312500000e-01   2.3317653029986033e+02
   5.7812500000000000e-01   3.2093734408263066e+02
   6.0034179687500000e-01   4.1116142206452707e+02
   6.2255859375000000e-01   5.0201874360490405e+02
   6.4477539062500000e-01   5.9300154149655032e+02
   6.6699218750000000e-01   6.8400010326957590e+02
   6.8920898437500000e-01   7.7500000360151569e+02
   7.1142578125000000e-01   8.6600000006414484e+02
   7.3364257812500000e-01   9.5700000000060743e+02
   7.5585937500000000e-01   1.0480000000000048e+03
   7.7807617187500000e-01   1.1390000000000009e+03
   8.0029296875000000e-01   1.2300000000000009e+03
   8.2250976562500000e-01   1.3210000000000009e+03
   8.4472656250000000e-01   1.4120000000000009e+03
   8.6694335937500000e-01   1.5030000000000009e+03
   8.8916015625000000e-01   1.5940000000000009e+03
   9.1137695312500000e-01   1.6850000000000009e+03
   9.3359375000000000e-01   1.7760000000000009e+03
   9.5581054687500000e-01   1.8670000000000009e+03
   9.7802734375000000e-01   1.9580000000000009e+03


==> fig/data/UB_n12_protn7.dat <==
   2.4414062500000000e-04   0.0000000000000000e+00
   2.2460937500000000e-02  4.6729985659528911e-132
   4.4677734375000000e-02   5.0805434521121328e-89
   6.6894531250000000e-02   2.5643643221109766e-62
   8.9111328125000000e-02   1.7439840852356683e-49
   1.1132812500000000e-01   3.7721485484753628e-40
   1.3354492187500000e-01   1.1320773243700438e-30
   1.5576171875000000e-01   5.2154451267753413e-26
   1.7797851562500000e-01   1.8892892795585165e-21
   2.0019531250000000e-01   4.9694724558994983e-18
   2.2241210937500000e-01   2.9785747653145055e-14
   2.4462890625000000e-01   8.3092300183320572e-12
   2.6684570312500000e-01   1.0013602138580742e-09
   2.8906250000000000e-01   7.7560715821230538e-08
   3.1127929687500000e-01   4.0849115482368012e-06
   3.3349609375000000e-01   1.1456162360468405e-04
   3.5571289062500000e-01   1.6920152044686116e-03
   3.7792968750000000e-01   1.9837293472884224e-02
   4.0014648437500000e-01   1.6857038165492369e-01
   4.2236328125000000e-01   9.7188877823579578e-01
   4.4458007812500000e-01   4.3054262997533401e+00
   4.6679687500000000e-01   1.4919535246613917e+01
   4.8901367187500000e-01   3.9931688892022144e+01
   5.1147460937500000e-01   8.6195018667515839e+01
   5.3369140625000000e-01   1.5256588046461289e+02
   5.5590820312500000e-01   2.3318634048393062e+02
   5.7812500000000000e-01   3.2094748251392872e+02
   6.0034179687500000e-01   4.1117164234154666e+02
   6.2255859375000000e-01   5.0202898122730721e+02
   6.4477539062500000e-01   5.9301178123128500e+02
   6.6699218750000000e-01   6.8401034323278259e+02
   6.8920898437500000e-01   7.7501024358041798e+02
   7.1142578125000000e-01   8.6601024004365320e+02
   7.3364257812500000e-01   9.5701023998012806e+02
   7.5585937500000000e-01   1.0480102399795255e+03
   7.7807617187500000e-01   1.1390102399795219e+03
   8.0029296875000000e-01   1.2300102399795219e+03
   8.2250976562500000e-01   1.3210102399795219e+03
   8.4472656250000000e-01   1.4120102399795219e+03
   8.6694335937500000e-01   1.5030102399795219e+03
   8.8916015625000000e-01   1.5940102399795219e+03
   9.1137695312500000e-01   1.6850102399795219e+03
   9.3359375000000000e-01   1.7760102399795219e+03
   9.5581054687500000e-01   1.8670102399795219e+03
   9.7802734375000000e-01   1.9580102399795219e+03


==> fig/data/UB_n8_noProt.dat <==
   3.9062500000000000e-03   8.6361685550944446e-78
   2.7343750000000000e-02   4.5699676903143026e-30
   4.6875000000000000e-02   3.2525641118580707e-18
   7.0312500000000000e-02   4.2296719043530490e-16
   9.3750000000000000e-02   7.0580352919321022e-12
   1.1328125000000000e-01   2.7026947033700924e-09
   1.3671875000000000e-01   9.3312578332846720e-08
   1.6015625000000000e-01   6.9496374606768302e-07
   1.8359375000000000e-01   6.0894193582018867e-06
   2.0312500000000000e-01   4.6538154805908104e-05
   2.2656250000000000e-01   3.1733583203666257e-04
   2.5000000000000000e-01   2.3383886678622276e-03
   2.6953125000000000e-01   6.7266740495345997e-03
   2.9296875000000000e-01   2.0483705752062448e-02
   3.1640625000000000e-01   5.9675297048931611e-02
   3.3593750000000000e-01   1.2129606729349439e-01
   3.5937500000000000e-01   2.6163475009873599e-01
   3.8281250000000000e-01   5.9671937564287703e-01
   4.0234375000000000e-01   1.0419292436562619e+00
   4.2578125000000000e-01   1.9453550370168966e+00
   4.4921875000000000e-01   3.2087668068212962e+00
   4.6875000000000000e-01   4.7417527645646524e+00
   4.9218750000000000e-01   7.1549665074360833e+00
   5.1562500000000000e-01   1.0259222632434861e+01
   5.3906250000000000e-01   1.4074247341477793e+01
   5.5859375000000000e-01   1.7748317915146988e+01
   5.8203125000000000e-01   2.2595901789091123e+01
   6.0546875000000000e-01   2.7832687580031010e+01
   6.2500000000000000e-01   3.2464407722132023e+01
   6.4843750000000000e-01   3.8201057875777067e+01
   6.7187500000000000e-01   4.4094328872352733e+01
   6.9140625000000000e-01   4.9040331982699271e+01
   7.1484375000000000e-01   5.5014482016305259e+01
   7.3828125000000000e-01   6.1004646591972055e+01
   7.5781250000000000e-01   6.6001439674911381e+01
   7.8125000000000000e-01   7.2000160334743470e+01
   8.0468750000000000e-01   7.8000021337009699e+01
   8.2421875000000000e-01   8.3000002939861560e+01
   8.4765625000000000e-01   8.9000000351783498e+01
   8.7109375000000000e-01   9.5000000043562807e+01
   8.9453125000000000e-01   1.0100000000012339e+02
   9.1406250000000000e-01   1.0600000000000004e+02
   9.3750000000000000e-01   1.1200000000000000e+02
   9.6093750000000000e-01   1.1800000000000000e+02
   9.8046875000000000e-01   1.2300000000000000e+02


==> fig/data/UB_n8_protn3.dat <==
   3.9062500000000000e-03   1.0021191005696518e-48
   2.7343750000000000e-02   1.6611784604075974e-23
   4.6875000000000000e-02   5.7088459837910877e-17
   7.0312500000000000e-02   1.6933979235539487e-14
   9.3750000000000000e-02   3.2114305647648560e-11
   1.1328125000000000e-01   5.3671817963444798e-09
   1.3671875000000000e-01   1.3883010155543903e-07
   1.6015625000000000e-01   9.3761364954681037e-07
   1.8359375000000000e-01   8.9856197402747504e-06
   2.0312500000000000e-01   5.4589625109804904e-05
   2.2656250000000000e-01   3.2551720277770022e-04
   2.5000000000000000e-01   2.3793955652648491e-03
   2.6953125000000000e-01   6.7691510326381476e-03
   2.9296875000000000e-01   2.0538433324178540e-02
   3.1640625000000000e-01   5.9738573183765638e-02
   3.3593750000000000e-01   1.2137475557609267e-01
   3.5937500000000000e-01   2.6172726181230338e-01
   3.8281250000000000e-01   5.9683701600876771e-01
   4.0234375000000000e-01   1.0420776217145524e+00
   4.2578125000000000e-01   1.9455956362199800e+00
   4.4921875000000000e-01   3.2090656617687210e+00
   4.6875000000000000e-01   4.7420906288382394e+00
   4.9218750000000000e-01   7.1553807517129542e+00
   5.1562500000000000e-01   1.0259687120268037e+01
   5.3906250000000000e-01   1.4074769191353454e+01
   5.5859375000000000e-01   1.7748879284062220e+01
   5.8203125000000000e-01   2.2596491870079568e+01
   6.0546875000000000e-01   2.7833299185698184e+01
   6.2500000000000000e-01   3.2465031056583896e+01
   6.4843750000000000e-01   3.8201689035933782e+01
   6.7187500000000000e-01   4.4094965732518730e+01
   6.9140625000000000e-01   4.9040970416648108e+01
   7.1484375000000000e-01   5.5015121391125412e+01
   7.3828125000000000e-01   6.1005286382953393e+01
   7.5781250000000000e-01   6.6002079607256533e+01
   7.8125000000000000e-01   7.2000800323232156e+01
   8.0468750000000000e-01   7.8000661334399609e+01
   8.2421875000000000e-01   8.3000642938453467e+01
   8.4765625000000000e-01   8.9000640350483508e+01
   8.7109375000000000e-01   9.5000640042281375e+01
   8.9453125000000000e-01   1.0100063999884341e+02
   9.1406250000000000e-01   1.0600063999872008e+02
   9.3750000000000000e-01   1.1200063999872003e+02
   9.6093750000000000e-01   1.1800063999872003e+02
   9.8046875000000000e-01   1.2300063999872003e+02


==> fig/data/Z_n10_faulty_1e-04.dat <==
   9.7656250000000000e-04   1.0001000100010001e-04
   3.4309895833333333e-02   1.0001000277000581e-04
   6.7643229166666666e-02   1.0001083703356914e-04
   1.0097656250000001e-01   1.0009008110782080e-04
   1.3430989583333333e-01   1.0049070182316039e-04
   1.6764322916666666e-01   1.4038044741048725e-04
   2.0097656250000001e-01   2.9999027160278755e-04
   2.3430989583333334e-01   3.0097296163053973e-04
   2.6764322916666666e-01   6.9983001499990022e-04
   3.0097656249999999e-01   7.4886609895759488e-04
   3.3430989583333331e-01   1.8140875435197477e-03
   3.6764322916666664e-01   8.3982200072413912e-03
   4.0097656250000002e-01   3.8136840597409433e-02
   4.3430989583333335e-01   1.0053872312196561e-01
   4.6764322916666667e-01   2.6261922955035216e-01
   5.0097656250000000e-01   5.0424030561969846e-01
   5.3430989583333333e-01   7.4071680968656961e-01
   5.6764322916666665e-01   9.0363172944117742e-01
   6.0097656250000009e-01   9.6478724194203547e-01
   6.3430989583333330e-01   9.9372196862434448e-01
   6.6764322916666674e-01   9.9916115076880518e-01
   7.0097656249999996e-01   9.9994271419898395e-01
   7.3430989583333339e-01   9.9999705589765997e-01
   7.6764322916666661e-01   9.9999992031717599e-01
   8.0097656250000004e-01   9.9999999959120833e-01
   8.3430989583333337e-01   9.9999999999976497e-01
   8.6764322916666670e-01   9.9999999999999978e-01
   9.0097656250000002e-01   1.0000000000000000e+00
   9.3430989583333335e-01   1.0000000000000000e+00
   9.6764322916666667e-01   1.0000000000000000e+00


==> fig/data/Z_n10_faulty_1e-06.dat <==
   9.7656250000000000e-04   1.0000010000009999e-06
   3.4309895833333333e-02   1.0000010000170001e-06
   6.7643229166666666e-02   1.0000050460173325e-06
   1.0097656250000001e-01   1.0000489997130007e-06
   1.3430989583333333e-01   1.0132632588316733e-06
   1.6764322916666666e-01   2.9999990000311834e-06
   2.0097656250000001e-01   3.0002779433527748e-06
   2.3430989583333334e-01   6.9999831253595981e-06
   2.6764322916666666e-01   1.4999957925879964e-05
   3.0097656249999999e-01   7.2710217133722705e-05
   3.3430989583333331e-01   8.7509577392935376e-04
   3.6764322916666664e-01   6.6219520360378797e-03
   4.0097656250000002e-01   3.7218635734110710e-02
   4.3430989583333335e-01   9.8798676421496145e-02
   4.6764322916666667e-01   2.6101298641890175e-01
   5.0097656250000000e-01   5.0189529339356331e-01
   5.3430989583333333e-01   7.3930265094612546e-01
   5.6764322916666665e-01   9.0306586569598757e-01
   6.0097656250000009e-01   9.6461261550631316e-01
   6.3430989583333330e-01   9.9368144602901376e-01
   6.6764322916666674e-01   9.9915677501298339e-01
   7.0097656249999996e-01   9.9994243171863961e-01
   7.3430989583333339e-01   9.9999704298203684e-01
   7.6764322916666661e-01   9.9999991928497800e-01
   8.0097656250000004e-01   9.9999999958745045e-01
   8.3430989583333337e-01   9.9999999999976052e-01
   8.6764322916666670e-01   9.9999999999999978e-01
   9.0097656250000002e-01   1.0000000000000000e+00
   9.3430989583333335e-01   1.0000000000000000e+00
   9.6764322916666667e-01   1.0000000000000000e+00


==> fig/data/Z_n10_nonFaulty.dat <==
   9.7656250000000000e-04  5.5626846462680035e-309
   3.4309895833333333e-02   3.3412625891213015e-58
   6.7643229166666666e-02   1.1946356836814738e-32
   1.0097656250000001e-01   8.4272457344264641e-23
   1.3430989583333333e-01   4.0728808523610164e-16
   1.6764322916666666e-01   2.7350846251055557e-13
   2.0097656250000001e-01   4.1432243343309964e-10
   2.3430989583333334e-01   1.1827349479083311e-07
   2.6764322916666666e-01   3.6118720342682491e-06
   3.0097656249999999e-01   6.3573948420760556e-05
   3.3430989583333331e-01   8.7372340520844869e-04
   3.6764322916666664e-01   6.6197645157984996e-03
   4.0097656250000002e-01   3.7209384296645463e-02
   4.3430989583333335e-01   9.8781169813560041e-02
   4.6764322916666667e-01   2.6100007348471632e-01
   5.0097656250000000e-01   5.0186826080707592e-01
   5.3430989583333333e-01   7.3929281804860225e-01
   5.6764322916666665e-01   9.0306013496926141e-01
   6.0097656250000009e-01   9.6461084754604864e-01
   6.3430989583333330e-01   9.9368073976969717e-01
   6.6764322916666674e-01   9.9915673070025846e-01
   7.0097656249999996e-01   9.9994242885836182e-01
   7.3430989583333339e-01   9.9999704285129465e-01
   7.6764322916666661e-01   9.9999991927448428e-01
   8.0097656250000004e-01   9.9999999958741226e-01
   8.3430989583333337e-01   9.9999999999976041e-01
   8.6764322916666670e-01   9.9999999999999978e-01
   9.0097656250000002e-01   1.0000000000000000e+00
   9.3430989583333335e-01   1.0000000000000000e+00
   9.6764322916666667e-01   1.0000000000000000e+00


==> fig/data/Z_n12_faulty_1e-04.dat <==
   2.4414062500000000e-04   1.0001000100010001e-04
   3.3577473958333333e-02   1.0001000101937427e-04
   6.6910807291666666e-02   1.0001009717261540e-04
   1.0024414062500001e-01   1.0008998500010420e-04
   1.3357747395833333e-01   1.0009670885218998e-04
   1.6691080729166666e-01   1.0224686728378936e-04
   2.0024414062500001e-01   2.8850085428411287e-04
   2.3357747395833334e-01   2.9999019148633051e-04
   2.6691080729166666e-01   3.0082006969588799e-04
   3.0024414062499999e-01   6.9163782172301704e-04
   3.3357747395833331e-01   7.0174841072148176e-04
   3.6691080729166664e-01   1.5028671612124741e-03
   4.0024414062500002e-01   5.9726436009773579e-03
   4.3357747395833335e-01   3.7365087139633796e-02
   4.6691080729166667e-01   1.8318479924539105e-01
   5.0024414062500000e-01   5.0626506441057262e-01
   5.3357747395833333e-01   8.2137709316259155e-01
   5.6691080729166665e-01   9.6520880903621642e-01
   6.0024414062500009e-01   9.9664678304897159e-01
   6.3357747395833330e-01   9.9984466394544413e-01
   6.6691080729166674e-01   9.9999690144139797e-01
   7.0024414062499996e-01   9.9999997730042611e-01
   7.3357747395833339e-01   9.9999999996727718e-01
   7.6691080729166661e-01   9.9999999999997702e-01
   8.0024414062500004e-01   1.0000000000000000e+00
   8.3357747395833337e-01   1.0000000000000000e+00
   8.6691080729166670e-01   1.0000000000000000e+00
   9.0024414062500002e-01   1.0000000000000000e+00
   9.3357747395833335e-01   1.0000000000000000e+00
   9.6691080729166667e-01   1.0000000000000000e+00


==> fig/data/Z_n12_faulty_1e-06.dat <==
   2.4414062500000000e-04   1.0000010000009999e-06
   3.3577473958333333e-02   1.0000010000010533e-06
   6.6910807291666666e-02   1.0000010004490471e-06
   1.0024414062500001e-01   1.0000089999895021e-06
   1.3357747395833333e-01   1.0000490001609966e-06
   1.6691080729166666e-01   1.0113712627590632e-06
   2.0024414062500001e-01   2.9999990000309995e-06
   2.3357747395833334e-01   3.0000150053128162e-06
   2.6691080729166666e-01   3.8743738450738490e-06
   3.0024414062499999e-01   7.0002130701744080e-06
   3.3357747395833331e-01   1.7013300821662696e-05
   3.6691080729166664e-01   1.7385569085138708e-04
   4.0024414062500002e-01   3.4987805296546300e-03
   4.3357747395833335e-01   3.5283698231264350e-02
   4.6691080729166667e-01   1.7983652271179723e-01
   5.0024414062500000e-01   5.0188483903099057e-01
   5.3357747395833333e-01   8.2021540347187527e-01
   5.6691080729166665e-01   9.6502599604438777e-01
   6.0024414062500009e-01   9.9653665459496699e-01
   6.3357747395833330e-01   9.9984169940230827e-01
   6.6691080729166674e-01   9.9999686802010124e-01
   7.0024414062499996e-01   9.9999997707032473e-01
   7.3357747395833339e-01   9.9999999996698108e-01
   7.6691080729166661e-01   9.9999999999997591e-01
   8.0024414062500004e-01   1.0000000000000000e+00
   8.3357747395833337e-01   1.0000000000000000e+00
   8.6691080729166670e-01   1.0000000000000000e+00
   9.0024414062500002e-01   1.0000000000000000e+00
   9.3357747395833335e-01   1.0000000000000000e+00
   9.6691080729166667e-01   1.0000000000000000e+00


==> fig/data/Z_n12_nonFaulty.dat <==
   2.4414062500000000e-04   0.0000000000000000e+00
   3.3577473958333333e-02  1.8486457460426381e-127
   6.6910807291666666e-02   1.4831392183161272e-67
   1.0024414062500001e-01   4.5358772349416033e-48
   1.3357747395833333e-01   6.1625995935413173e-33
   1.6691080729166666e-01   7.4806879064898205e-26
   2.0024414062500001e-01   3.4332615769185056e-19
   2.3357747395833334e-01   2.6061199924098716e-14
   2.6691080729166666e-01   3.4918879047936738e-11
   3.0024414062499999e-01   2.6262304520236034e-08
   3.3357747395833331e-01   3.5589032927977505e-06
   3.6691080729166664e-01   1.5872440474624176e-04
   4.0024414062500002e-01   3.4903159326940608e-03
   4.3357747395833335e-01   3.5270575337435175e-02
   4.6691080729166667e-01   1.7980470281161082e-01
   5.0024414062500000e-01   5.0184049256837493e-01
   5.3357747395833333e-01   8.2020732702565358e-01
   5.6691080729166665e-01   9.6502414484723709e-01
   6.0024414062500009e-01   9.9653552474611129e-01
   6.3357747395833330e-01   9.9984168233171034e-01
   6.6691080729166674e-01   9.9999686768070584e-01
   7.0024414062499996e-01   9.9999997706798827e-01
   7.3357747395833339e-01   9.9999999996697841e-01
   7.6691080729166661e-01   9.9999999999997580e-01
   8.0024414062500004e-01   1.0000000000000000e+00
   8.3357747395833337e-01   1.0000000000000000e+00
   8.6691080729166670e-01   1.0000000000000000e+00
   9.0024414062500002e-01   1.0000000000000000e+00
   9.3357747395833335e-01   1.0000000000000000e+00
   9.6691080729166667e-01   1.0000000000000000e+00


==> fig/data/Z_n8_faulty_1e-04.dat <==
   3.9062500000000000e-03   1.0001000100010004e-04
   3.7239583333333333e-02   1.0001010892619367e-04
   7.0572916666666666e-02   1.0009009609346718e-04
   1.0390625000000001e-01   1.0132253695116831e-04
   1.3723958333333333e-01   1.3730266847198310e-04
   1.7057291666666666e-01   3.0005256730040260e-04
   2.0390625000000001e-01   3.1806994217577759e-04
   2.3723958333333334e-01   8.2142617623110425e-04
   2.7057291666666666e-01   2.0264969594382836e-03
   3.0390624999999999e-01   5.2312276136057259e-03
   3.3723958333333331e-01   1.4283653332611914e-02
   3.7057291666666664e-01   5.6644137957195695e-02
   4.0390625000000002e-01   1.1078005745240017e-01
   4.3723958333333335e-01   2.0478136252695039e-01
   4.7057291666666667e-01   3.4322381106691974e-01
   5.0390625000000000e-01   5.1074449389473986e-01
   5.3723958333333333e-01   6.7598890689203683e-01
   5.7057291666666665e-01   7.9714285216400416e-01
   6.0390625000000009e-01   9.0128864479454751e-01
   6.3723958333333330e-01   9.4792386800630057e-01
   6.7057291666666674e-01   9.8715255157513404e-01
   7.0390624999999996e-01   9.9548155691714069e-01
   7.3723958333333339e-01   9.9903718253706630e-01
   7.7057291666666661e-01   9.9975635066149182e-01
   8.0390625000000004e-01   9.9998921087475412e-01
   8.3723958333333337e-01   9.9999963171837425e-01
   8.7057291666666670e-01   9.9999998007530866e-01
   9.0390625000000002e-01   9.9999999994888533e-01
   9.3723958333333335e-01   9.9999999999999989e-01
   9.7057291666666667e-01   1.0000000000000000e+00


==> fig/data/Z_n8_faulty_1e-06.dat <==
   3.9062500000000000e-03   1.0000010000009999e-06
   3.7239583333333333e-02   1.0000011210996694e-06
   7.0572916666666666e-02   1.0000490144779433e-06
   1.0390625000000001e-01   1.2361953538468893e-06
   1.3723958333333333e-01   3.0000127315460192e-06
   1.7057291666666666e-01   6.1762983108199047e-06
   2.0390625000000001e-01   1.7377989481284922e-05
   2.3723958333333334e-01   3.7108476462369123e-04
   2.7057291666666666e-01   1.1163944501237657e-03
   3.0390624999999999e-01   5.0493316948479576e-03
   3.3723958333333331e-01   1.4043191327894382e-02
   3.7057291666666664e-01   5.6229044833524852e-02
   4.0390625000000002e-01   1.1029041938186028e-01
   4.3723958333333335e-01   2.0420992518599754e-01
   4.7057291666666667e-01   3.4265149587787652e-01
   5.0390625000000000e-01   5.0837084953689893e-01
   5.3723958333333333e-01   6.7514878536646183e-01
   5.7057291666666665e-01   7.9667708613965704e-01
   6.0390625000000009e-01   9.0104626347459305e-01
   6.3723958333333330e-01   9.4780045581550842e-01
   6.7057291666666674e-01   9.8707436380014957e-01
   7.0390624999999996e-01   9.9545763407823995e-01
   7.3723958333333339e-01   9.9903518791746193e-01
   7.7057291666666661e-01   9.9975589195030512e-01
   8.0390625000000004e-01   9.9998916228045787e-01
   8.3723958333333337e-01   9.9999963021228078e-01
   8.7057291666666670e-01   9.9999997982120348e-01
   9.0390625000000002e-01   9.9999999994843070e-01
   9.3723958333333335e-01   9.9999999999999989e-01
   9.7057291666666667e-01   1.0000000000000000e+00


==> fig/data/Z_n8_nonFaulty.dat <==
   3.9062500000000000e-03   8.6361685550944446e-78
   3.7239583333333333e-02   4.3368086889322758e-19
   7.0572916666666666e-02   2.1857220340171763e-16
   1.0390625000000001e-01   5.1790676899268594e-11
   1.3723958333333333e-01   2.9568375009141452e-08
   1.7057291666666666e-01   7.3928799619047064e-07
   2.0390625000000001e-01   1.4362933605405692e-05
   2.3723958333333334e-01   3.6994967832457859e-04
   2.7057291666666666e-01   1.1152498272496969e-03
   3.0390624999999999e-01   5.0474979966017228e-03
   3.3723958333333331e-01   1.4040766646420687e-02
   3.7057291666666664e-01   5.6218866043268367e-02
   4.0390625000000002e-01   1.1028547610875371e-01
   4.3723958333333335e-01   2.0420415447234602e-01
   4.7057291666666667e-01   3.4264571441804009e-01
   5.0390625000000000e-01   5.0834683603191755e-01
   5.3723958333333333e-01   6.7514029133118170e-01
   5.7057291666666665e-01   7.9667237690456671e-01
   6.0390625000000009e-01   9.0104381248350340e-01
   6.3723958333333330e-01   9.4779920786254079e-01
   6.7057291666666674e-01   9.8707357170567334e-01
   7.0390624999999996e-01   9.9545739180611192e-01
   7.3723958333333339e-01   9.9903516774977141e-01
   7.7057291666666661e-01   9.9975588731268783e-01
   8.0390625000000004e-01   9.9998916178852160e-01
   8.3723958333333337e-01   9.9999963019703730e-01
   8.7057291666666670e-01   9.9999997981862043e-01
   9.0390625000000002e-01   9.9999999994842614e-01
   9.3723958333333335e-01   9.9999999999999989e-01
   9.7057291666666667e-01   1.0000000000000000e+00

